GDSW preconditioners for composite Discontinuous Galerkin discretizations of multicompartment reaction-diffusion problems

The aim of the present work is to design, analyze theoretically, and test numerically, a generalized Dryja-Smith-Widlund (GDSW) preconditioner for composite Discontinuous Galerkin discretizations of multicompartment parabolic reaction-diffusion equations, where the solution can exhibit natural discontinuities across the domain. We prove that the resulting preconditioned operator for the solution of the discrete system arising at each time step converges with a scalable and quasi-optimal upper bound for the condition number. The GDSW preconditioner is then applied to the EMI (Extracellular - Membrane - Intracellular) reaction-diffusion system, recently proposed to model microscopically the spatiotemporal evolution of cardiac bioelectrical potentials. Numerical tests validate the scalability and quasi-optimality of the EMI-GDSW preconditioner, and investigate its robustness with respect to the time step size as well as jumps in the diffusion coefficients.

==> plot/results/numer.csv <==
cells,iter_gdsw,cond_gdsw,iter_as,cond_as,iter_cg,cond_cg,lcy,lcy6,fesize,iter_gdsw_opt,cond_gdsw_opt,iter_as_opt,cond_as_opt,iter_cg_opt,cond_cg_opt,dt,iter_gdsw_dt,cond_gdsw_dt,iter_as_dt,cond_as_dt,iter_cg_dt,cond_cg_dt
4,32,64.1,30,149.2,124,2200,2,12,48,34,54.32,43,313.64,118,2260,0.005,57,130.68,183,9320,630,255000
16,43,90.1,58,632.4,204,7090,3,18,72,39,73.3,51,473.73,160,4310,0.01,57,127.46,177,8330,627,155000
64,51,104,106,2610,355,25000,4,24,96,43,90.1,58,632.4,204,7090,0.02,56,122.08,168,7250,584,93800
144,54,112.2,457,5870,494,52600,5,30,120,46,103.7,63,791.54,246,10500,0.05,54,112.2,157,5870,494,52600
256,55,116.2,205,10600,624,89400,6,36,144,49,118.05,68,945.07,288,14700,0.1,54,132.3,114,3100,468,42600
400,57,119.8,252,15700,756,132000,7,42,168,50,130.81,73,1100,326,19200,,,,,,,
576,57,120.7,297,22000,877,179000,8,48,192,52,143.78,77,1260,365,24600,,,,,,,
784,58,121.9,332,27300,921,190000,9,54,216,54,148.27,80,1410,405,31000,,,,,,,
1024,59,122.9,368,33500,932,178000,10,60,240,56,163.17,83,1570,443,37900,,,,,,,

